Leptogenesis and the relativistic degrees of freedom of the plasma

We investigate the impact of the temperature dependence of the relativistic degrees of freedom (dofs) of the plasma on lepton and baryon asymmetry. Motivated by the significant effect of the varying dofs on the tri-resonant leptogenesis particle model in low-scale leptogenesis, we show how this effect impacts the evolution of the lepton asymmetry in a simplified setup. We provide analytical approximations as well as numerical results showing that the simplified setup exhibits similar behavior as the concrete model. As the dofs enter the transport equations via the expansion rate of the Universe and the temperature of the plasma, we argue that any analysis must take these effects into account in order to be consistent.

==> figs/HP_ratio.dat <==
1.00310e+1	-1.33111e+1
1.04100e+1	-1.26444e+1
1.10055e+1	-1.17556e+1
1.15634e+1	-1.08222e+1
1.19633e+1	-1.01778e+1
1.23008e+1	-9.77778e+0
1.26087e+1	-9.24444e+0
1.30448e+1	-8.71111e+0
1.35377e+1	-8.04444e+0
1.44009e+1	-7.06667e+0
1.50842e+1	-6.37778e+0
1.57027e+1	-5.71111e+0
1.64478e+1	-5.04444e+0
1.71221e+1	-4.51111e+0
1.77142e+1	-4.04444e+0
1.84405e+1	-3.57778e+0
1.94353e+1	-2.97778e+0
2.05472e+1	-2.44444e+0
2.13235e+1	-2.13333e+0
2.23354e+1	-1.77778e+0
2.36863e+1	-1.44444e+0
2.51189e+1	-1.15556e+0
2.73050e+1	-8.66667e-1
2.89564e+1	-7.33333e-1
3.02369e+1	-6.44444e-1
3.15739e+1	-5.55556e-1
3.30722e+1	-4.44444e-1
3.47488e+1	-3.11111e-1
3.63977e+1	-1.77778e-1
3.78899e+1	-8.88889e-2
3.93216e+1	0.00000e+0
4.05559e+1	6.66667e-2
4.18289e+1	1.33333e-1
4.44961e+1	2.22222e-1
4.76269e+1	2.88889e-1
5.01962e+1	3.33333e-1
5.17719e+1	4.00000e-1
5.47337e+1	4.66667e-1
6.00514e+1	5.11111e-1
6.46753e+1	5.77778e-1
6.85870e+1	6.44444e-1
7.25108e+1	6.66667e-1
7.78530e+1	7.11111e-1
8.56813e+1	8.00000e-1
9.17099e+1	8.00000e-1
1.00000e+2	8.44444e-1
1.08703e+2	8.66667e-1
1.19264e+2	8.66667e-1
1.31256e+2	8.88889e-1
1.48529e+2	9.11111e-1
1.68075e+2	9.33333e-1
1.84405e+2	9.33333e-1
2.07386e+2	9.33333e-1
2.36132e+2	9.11111e-1
2.63923e+2	9.33333e-1
2.88671e+2	9.55556e-1
3.17697e+2	9.55556e-1
3.39001e+2	9.33333e-1
4.08073e+2	9.55556e-1
4.53290e+2	9.77778e-1
4.94265e+2	9.77778e-1
5.89481e+2	9.77778e-1
7.36401e+2	9.77778e-1
8.07946e+2	9.77778e-1
8.78262e+2	1.00000e+0
9.34264e+2	9.77778e-1
9.84665e+2	1.02222e+0


==> figs/LM_ratio.dat <==
1.00738e+1	-1.94663e+1
1.01395e+1	-1.91901e+1
1.02408e+1	-1.89232e+1
1.03371e+1	-1.86852e+1
1.04344e+1	-1.84471e+1
1.05326e+1	-1.82063e+1
1.06317e+1	-1.79692e+1
1.07317e+1	-1.77312e+1
1.08327e+1	-1.74931e+1
1.09346e+1	-1.72542e+1
1.10375e+1	-1.70152e+1
1.11413e+1	-1.67772e+1
1.12461e+1	-1.65401e+1
1.13519e+1	-1.63002e+1
1.14588e+1	-1.60612e+1
1.15666e+1	-1.58241e+1
1.16754e+1	-1.55861e+1
1.17852e+1	-1.53528e+1
1.18961e+1	-1.51194e+1
1.20080e+1	-1.48871e+1
1.21209e+1	-1.46566e+1
1.22349e+1	-1.44232e+1
1.23500e+1	-1.41899e+1
1.24662e+1	-1.39594e+1
1.25834e+1	-1.37270e+1
1.27018e+1	-1.34946e+1
1.28212e+1	-1.32698e+1
1.29418e+1	-1.30459e+1
1.30635e+1	-1.28182e+1
1.31863e+1	-1.25943e+1
1.33103e+1	-1.23713e+1
1.34354e+1	-1.21436e+1
1.35618e+1	-1.19235e+1
1.36978e+1	-1.16911e+1
1.38323e+1	-1.14634e+1
1.39623e+1	-1.12461e+1
1.40844e+1	-1.10423e+1
1.42113e+1	-1.08359e+1
1.43692e+1	-1.05972e+1
1.45097e+1	-1.03645e+1
1.46461e+1	-1.01604e+1
1.47837e+1	-9.95244e+0
1.49033e+1	-9.75204e+0
1.50643e+1	-9.54713e+0
1.52043e+1	-9.33243e+0
1.53471e+1	-9.13486e+0
1.54912e+1	-8.93823e+0
1.56367e+1	-8.73972e+0
1.57836e+1	-8.54214e+0
1.59318e+1	-8.35021e+0
1.60814e+1	-8.16111e+0
1.62323e+1	-7.97200e+0
1.63847e+1	-7.78290e+0
1.65385e+1	-7.60038e+0
1.67058e+1	-7.40826e+0
1.68627e+1	-7.21182e+0
1.70704e+1	-6.99449e+0
1.72517e+1	-6.75458e+0
1.74559e+1	-6.52172e+0
1.76745e+1	-6.29416e+0
1.78959e+1	-6.07718e+0
1.81200e+1	-5.86338e+0
1.83468e+1	-5.65381e+0
1.85765e+1	-5.45059e+0
1.88090e+1	-5.24843e+0
1.90706e+1	-5.04134e+0
1.93126e+1	-4.84306e+0
1.95542e+1	-4.65889e+0
1.98022e+1	-4.47120e+0
2.01087e+1	-4.26939e+0
2.04234e+1	-4.06194e+0
2.07693e+1	-3.85256e+0
2.11002e+1	-3.65635e+0
2.18329e+1	-3.27517e+0
2.22696e+1	-3.07581e+0
2.27096e+1	-2.88236e+0
2.36297e+1	-2.50605e+0
2.42228e+1	-2.32506e+0
2.49075e+1	-2.14322e+0
2.57305e+1	-1.96433e+0
2.66216e+1	-1.80422e+0
2.75433e+1	-1.67413e+0
2.84966e+1	-1.56405e+0
2.94828e+1	-1.46321e+0
3.05031e+1	-1.36237e+0
3.15588e+1	-1.25537e+0
3.26511e+1	-1.14068e+0
3.37814e+1	-1.02060e+0
3.49508e+1	-8.98203e-1
3.61607e+1	-7.73501e-1
3.74768e+1	-6.42983e-1
3.87741e+1	-5.19735e-1
4.02336e+1	-3.96958e-1
4.19501e+1	-2.14395e-1
4.34013e+1	-1.46784e-1
4.49024e+1	-9.07965e-2
4.64555e+1	-3.61817e-2
4.80548e+1	1.47562e-2
4.97244e+1	5.98222e-2
5.14000e+1	1.08578e-1
5.32124e+1	1.58599e-1
5.49670e+1	2.05698e-1
5.69688e+1	2.67661e-1
5.89391e+1	3.14314e-1
6.09774e+1	3.59126e-1
6.30861e+1	4.00143e-1
6.52677e+1	4.37147e-1
6.75246e+1	4.70824e-1
6.98594e+1	5.00020e-1
7.22749e+1	5.29161e-1
7.47739e+1	5.55113e-1
7.73591e+1	5.75897e-1
8.00337e+1	5.99760e-1
8.28009e+1	6.22853e-1
8.56636e+1	6.45176e-1
8.86252e+1	6.62881e-1
9.16892e+1	6.80585e-1
9.48591e+1	6.97520e-1
9.81385e+1	7.12915e-1
1.01531e+2	7.26771e-1
1.05041e+2	7.42166e-1
1.08673e+2	7.56792e-1
1.12429e+2	7.64490e-1
1.16316e+2	7.74496e-1
1.20337e+2	7.89892e-1
1.24497e+2	8.06020e-1
1.28801e+2	8.08623e-1
1.33253e+2	8.22479e-1
1.37859e+2	8.25301e-1
1.42625e+2	8.40696e-1
1.47556e+2	8.49164e-1
1.52656e+2	8.57631e-1
1.57933e+2	8.59171e-1
1.63393e+2	8.74566e-1
1.69041e+2	8.74566e-1
1.74884e+2	8.76875e-1
1.80929e+2	8.88422e-1
1.87183e+2	8.91501e-1
1.93653e+2	8.91501e-1
2.00347e+2	8.91501e-1
2.07272e+2	8.91501e-1
2.14437e+2	9.03047e-1
2.21850e+2	9.08436e-1
2.29518e+2	9.08436e-1
2.37451e+2	9.08436e-1
2.45659e+2	9.08436e-1
2.54150e+2	9.08436e-1
2.62936e+2	9.19212e-1
2.72025e+2	9.25370e-1
2.81427e+2	9.25370e-1
2.91155e+2	9.25370e-1
3.01220e+2	9.35377e-1
3.11632e+2	9.41536e-1
3.22404e+2	9.44615e-1
3.33548e+2	9.46924e-1
3.45077e+2	9.43075e-1
3.57004e+2	9.42305e-1
3.69344e+2	9.42305e-1
3.82110e+2	9.43845e-1
3.95320e+2	9.54622e-1
4.08984e+2	9.59240e-1
4.23121e+2	9.59240e-1
4.37746e+2	9.59240e-1
4.52877e+2	9.59240e-1
4.68530e+2	9.59240e-1
4.84725e+2	9.59240e-1
5.01479e+2	9.59240e-1
5.18813e+2	9.59240e-1
5.36746e+2	9.59240e-1
5.55298e+2	9.59240e-1
5.74492e+2	9.59240e-1
5.94349e+2	9.59240e-1
6.14893e+2	9.59240e-1
6.36146e+2	9.59240e-1
6.58135e+2	9.59240e-1
6.80883e+2	9.59240e-1
7.04418e+2	9.59240e-1
7.28766e+2	9.61549e-1
7.53956e+2	9.60780e-1
7.80017e+2	9.63859e-1
8.06977e+2	9.60010e-1
8.34870e+2	9.59240e-1
8.63727e+2	9.59240e-1
8.93582e+2	9.59240e-1
9.24468e+2	9.59240e-1
9.56422e+2	9.59240e-1
9.84906e+2	9.59240e-1
